Examining Autoexposure for Challenging Scenes

Autoexposure (AE) is a critical step applied by camera systems to ensure properly exposed images. While current AE algorithms are effective in well-lit environments with constant illumination, these algorithms still struggle in environments with bright light sources or scenes with abrupt changes in lighting. A significant hurdle in developing new AE algorithms for challenging environments, especially those with time-varying lighting, is the lack of suitable image datasets. To address this issue, we have captured a new 4D exposure dataset that provides a large solution space (i.e., shutter speed range from (1/500 to 15 seconds) over a temporal sequence with moving objects, bright lights, and varying lighting. In addition, we have designed a software platform to allow AE algorithms to be used in a plug-and-play manner with the dataset. Our dataset and associate platform enable repeatable evaluation of different AE algorithms and provide a much-needed starting point to develop better AE methods. We examine several existing AE strategies using our dataset and show that most users prefer a simple saliency method for challenging lighting conditions.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> adjcalc.sty.txt <==
%% Copyright (C) 2011-2018 by Martin Scharrer <martin@scharrer-online.de>
%% ----------------------------------------------------------------------
%% This work may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.3
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%   http://www.latex-project.org/lppl.txt
%% and version 1.3 or later is part of all distributions of LaTeX
%% version 2005/12/01 or later.
%%
%% This work has the LPPL maintenance status `maintained'.
%%
%% The Current Maintainer of this work is Martin Scharrer.
%%
%% This work consists of the files adjcalc.dtx, adjustbox.ins
%% and the derived file adjcalc.sty.
%% It is part of the larger adjustbox bundle.
%%
\ProvidesPackage{adjcalc}[%
    2012/05/16
    v1.1
    Provides advanced setlength with multiple back-ends (calc, etex, pgfmath)]
\RequirePackage{xkeyval}
\def\adjcalc@atend{%
\begingroup
\expandafter\ifx\csname glueexpr\endcsname\relax
    \endgroup
    \RequirePackage{calc}%
    \adjcalc@calc
    \def\adjcalc@etex{\PackageError{adjcalc}{e-TeX not available for current compiler!}}%
\else
    \endgroup
    \adjcalc@etex
\fi
}
\def\adjcalc@pgfmath{\AtEndOfPackage{\RequirePackage{pgf}}\def\adjcalc@atend{\adjcalc@pgfmath}}
\def\adjcalc@etex{\def\adjcalc@atend{\adjcalc@etex}}
\def\adjcalc@calc{\AtEndOfPackage{\RequirePackage{calc}}\def\adjcalc@atend{\adjcalc@calc}}
\def\adjcalc@overwrite{\AtEndOfPackage{\adjcalc@overwrite}}
\def\adjcalc@defaultunit{bp}%
\DeclareOptionX<adjcalc>{pgfmath}{\adjcalc@pgfmath}
\DeclareOptionX<adjcalc>{etex}{\adjcalc@etex}
\DeclareOptionX<adjcalc>{calc}{\adjcalc@calc}
\DeclareOptionX<adjcalc>{none}{%
    \let\adjcalc@atend\relax
    \let\adjcalc@overwrite\relax
    \def\adjsetlength{\setlength}%
    \def\adjaddtolength{\addtolength}%
    \def\adjsetcounter{\setcounter}%
    \def\adjaddtocounter{\addtocounter}%
}
\DeclareOptionX<adjcalc>{overwrite}{\adjcalc@overwrite}
\DeclareOptionX<adjcalc>{defaultunit}[bp]{%
    \begingroup
    \def\@tempa{#1}%
    \def\@tempb{none}%
    \ifx\@tempa\@tempb% 'none':
        \endgroup
        \def\adjsetlengthdefault{\adjsetlength}%
    \else
        \ifx\@tempb\adjcalc@defaultunit
            \endgroup
            % was 'none' before
            \let\adjsetlengthdefault\adjsetlengthdefault@
        \else
            \endgroup
        \fi
    \fi
    \def\adjcalc@defaultunit{#1}%
}
\ProcessOptionsX*<adjcalc>
\disable@keys{adjcalc}{none}
\def\adjcalcset{%
    \setkeys{adjcalc}%
}
\def\adjcalc@etex{%
    \protected\def\adjsetlength##1##2{%
        ##1=\glueexpr(##2)\relax
    }%
    \protected\def\adjaddtolength##1##2{%
        \advance##1 by \glueexpr(##2)\relax
    }%
    \protected\def\adjsetcounter##1##2{%
        \@ifundefined{c@##1}%
            {\@nocounterr{##1}}%
            {\global\csname c@##1\endcsname\numexpr(##2)\relax}%
    }%
    \protected\def\adjaddtocounter##1##2{%
        \@ifundefined{c@##1}%
            {\@nocounterr{##1}}%
            {\global\advance\csname c@##1\endcsname\numexpr(##2)\relax}%
    }%
    \def\adjsetlengthdefault@##1##2{%
        \@defaultunits##1=\glueexpr##2 \adjcalc@defaultunit\relax\@nnil
    }%
    \let\adjsetlengthdefault\adjsetlengthdefault@
}
\newif\if@adjcalc@needsdefault
\def\adjcalc@calc{%
    \DeclareRobustCommand\adjsetlength{\calc@assign@skip}%
    \DeclareRobustCommand\adjaddtolength[1]{\calc@assign@skip{\advance ##1}}%
    \DeclareRobustCommand\adjsetcounter[2]{\@ifundefined{c@##1}{\@nocounterr{##1}}{\calc@assign@count{\global\csname c@##1\endcsname}{##2}}}%
    \DeclareRobustCommand\adjaddtocounter[2]{\@ifundefined{c@##1}{\@nocounterr{##1}}{\calc@assign@count{\global\advance\csname c@##1\endcsname}{##2}}}%
    \def\adjsetlengthdefault@##1##2{%
        \begingroup
        \def\calc@post@scan####1!{%
            \def\@tempa{####1}%
            \ifx\@tempa\@empty
              \endgroup% to end calc processing
              % is number only
              \global\@adjcalc@needsdefaulttrue
            \else
              \endgroup% to end calc processing
              % full expression
              \global\@adjcalc@needsdefaultfalse
            \fi
        }%
        \calc@assign@skip{##1}{##2 \adjcalc@defaultunit}%
        \endgroup
        \if@adjcalc@needsdefault
            ##1=##2 \adjcalc@defaultunit\relax
        \else
            \calc@assign@skip{##1}{##2}%
        \fi
    }%
    \def\adjcalc@checkdefault##1\@nnil##2##3{%
        \ifx\relax##1\relax\else
            \calc@assign@skip{##2}{##3}%
        \fi
    }%
    \let\adjsetlengthdefault\adjsetlengthdefault@
}
\def\adjcalc@pgfmath{%
    \DeclareRobustCommand\adjsetlength{\pgfmathsetlength}%
    \DeclareRobustCommand\adjaddtolength{\pgfmathaddtolength}%
    \DeclareRobustCommand\adjsetcounter{\pgfmathsetcounter}%
    \DeclareRobustCommand\adjaddtocounter{\pgfmathaddtocounter}%
    \def\adjsetlengthdefault@##1##2{%
        \edef\pgfmathresultunitscale{1\adjcalc@defaultunit}%
        \let\pgfmathpostparse\pgfmathscaleresult
        \pgfmathparse{##2}%
        ##1=\pgfmathresult pt\relax
    }%
    \let\adjsetlengthdefault\adjsetlengthdefault@
}
\def\adjcalc@settobp#1#2{%
    \begingroup
    \adjsetlength\@tempdima{#2}%
    \@tempdima=0.99626\@tempdima
    \edef\@tempa{\endgroup\def\noexpand#1{\strip@pt\@tempdima\space}}%
    \@tempa
}%
\def\adjcalc@overwrite{%
    \let\setlength\adjsetlength
    \let\addtolength\adjaddtolength
    \let\setcounter\adjsetcounter
    \let\addtocounter\adjaddtocounter
}
\adjcalc@atend
\endinput
%%
%% End of file `adjcalc.sty'.


==> adjustbox.sty.txt <==
%% Copyright (C) 2011-2020 by Martin Scharrer <martin@scharrer-online.de>
%% ----------------------------------------------------------------------
%% This work may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.3
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%   http://www.latex-project.org/lppl.txt
%% and version 1.3 or later is part of all distributions of LaTeX
%% version 2005/12/01 or later.
%%
%% This work has the LPPL maintenance status `maintained'.
%%
%% The Current Maintainer of this work is Martin Scharrer.
%%
%% This work consists of the files adjustbox.dtx, adjustbox.ins
%% and the derived file adjustbox.sty.
%%
\ProvidesPackage{adjustbox}[%
    2020/08/19
    v1.3
    Adjusting TeX boxes (trim, clip, ...)]
\RequirePackage{xkeyval}
\RequirePackage{adjcalc}
\def\adjbox@fam{adjbox}
\DeclareOptionX<Adjbox>{export}{\def\adjbox@fam{Gin}}
\DeclareOptionX<Adjbox>{Export}{\AtEndOfPackage{\let\includegraphics\adjincludegraphics}}
\DeclareOptionX<Adjbox>{patch}{%
    \PackageWarning{adjustbox}{%
         The 'patch' option is now deprecated.\MessageBreak
         Use the new \string\adjustimage\space or \string\adjincludegraphics\space macros instead%
         \@gobble
    }%
}
\DeclareOptionX<Adjbox>{minimal}{\let\adjustbox@minimal\endinput}
\DeclareOptionX<Adjbox>{pgfmath}{\AtEndOfPackage{\RequirePackage{pgf}\adjcalcset{pgfmath}}}
\DeclareOptionX<Adjbox>{calc}{\AtEndOfPackage{\RequirePackage{calc}\adjcalcset{calc}}}
\DeclareOptionX<Adjbox>{etex}{\AtEndOfPackage{\adjcalcset{etex}}}
\DeclareOptionX<Adjbox>{defaultunit}{\AtEndOfPackage{\adjcalcset{defaultunit={#1}}}}
\DeclareOptionX<Adjbox>{pgf}{\PassOptionsToPackage{pgf}{trimclip}}
\DeclareOptionX<Adjbox>{PGF}{\PassOptionsToPackage{pgf}{trimclip}\AtEndOfPackage{\RequirePackage{pgf}\adjcalcset{pgfmath}}}
\DeclareOptionX<Adjbox>{draft}{\PassOptionsToPackage{draft}{graphicx}}
\DeclareOptionX<Adjbox>{final}{\PassOptionsToPackage{final}{graphicx}}
\DeclareOptionX<Adjbox>{hiderotate}{\PassOptionsToPackage{hiderotate}{graphicx}}
\DeclareOptionX<Adjbox>{hidescale}{\PassOptionsToPackage{hidescale}{graphicx}}
\DeclareOptionX<Adjbox>{hiresbb}{\PassOptionsToPackage{hiresbb}{graphicx}}
\DeclareOptionX<Adjbox>{demo}{\PassOptionsToPackage{demo}{graphicx}}
\DeclareOptionX*{%
    \IfFileExists{tc-\CurrentOption.def}{%
        \PassOptionsToPackage\CurrentOption{trimclip}%
    }{%
        \PassOptionsToPackage\CurrentOption{graphicx}%
    }%
}
\ProcessOptionsX*<Adjbox>\relax
\RequirePackage{trimclip}
\RequirePackage{graphicx}[1999/02/16]
\RequirePackage{collectbox}[2012/05/17]
\@ifpackagelater{collectbox}{2012/05/17}{}{%
    \let\@Collectbox\@collectbox
}
\newcommand*\adjustboxset{%
    \@ifstar
        {\adjbox@addkeysafter}%
        {\adjbox@addkeysbefore}%
}
\def\adjbox@addkeysbefore#1{%
    \ifx\@nnil#1\@nnil
        \let\adjbox@keysbefore\@empty
    \else
        \expandafter\def\expandafter\adjbox@keysbefore\expandafter{\adjbox@keysbefore,#1}%
        \let\adjbox@setkeys\adjbox@setkeys@ba
    \fi
}
\let\adjbox@keysbefore\@empty
\def\adjbox@addkeysafter#1{%
    \begingroup
    \def\@tempa{#1}%
    \ifx\@tempa\@empty
        \endgroup
        \let\adjbox@keysafter\@empty
    \else
        \expandafter\expandafter
        \expandafter\endgroup
        \expandafter\expandafter
        \expandafter\def
        \expandafter\expandafter
        \expandafter\adjbox@keysafter
        \expandafter\expandafter
        \expandafter{\expandafter\@tempa\expandafter,\adjbox@keysafter}%
        \let\adjbox@setkeys\adjbox@setkeys@ba
    \fi
}
\let\adjbox@keysafter\@empty
\newcommand\adjustbox{%
    \begingroup
    \collectboxcheckenv{adjustbox}%
    \@adjustbox
}
\long\def\@adjustbox#1{%
    \edef\adjbox@line{\the\inputlineno}%
    \let\collectbox@mode\relax
    \let\collectbox@noindent\relax
    \let\adjbox@collectbox\@collectbox
    \let\adjbox@begininnercode\@empty
    \let\adjbox@endinnercode\@empty
    \chardef\adjbox@innerlevel\z@
    \ifcollectboxenv
        \let\adjustbox@noindent\noindent
        \let\adjustbox@unskip\unskip
        \let\adjustbox@ignorespaces\ignorespaces
    \else
        \let\adjustbox@noindent\relax
        \let\adjustbox@unskip\relax
        \let\adjustbox@ignorespaces\relax
    \fi
    \let\XKV@checksanitizea\adjbox@kvsanitize
    \adjbox@setkeys{#1}%
    \expandafter
    \adjbox@collectbox\expandafter{\expandafter\adjustbox@\expandafter{\XKV@rm}}%
}
\def\adjbox@setkeys@ba{%
    \expandafter\expandafter
    \expandafter\adjbox@@setkeys@ba
    \expandafter\expandafter
    \expandafter{\expandafter\adjbox@keysbefore\expandafter}%
    \expandafter{\adjbox@keysafter}%
}
\def\adjbox@@setkeys@ba#1#2#3{%
    \setkeys*{ADJBOX}{#1,#3,#2}%
}
\def\adjbox@setkeys{%
    \setkeys*{ADJBOX}%
}
\def\adjustbox@#1{%
    \adjbox@Width\width
    \adjbox@Height\height
    \adjbox@Depth\depth
    \adjbox@Totalheight\totalheight
    \let\Width\adjbox@Width
    \let\Height\adjbox@Height
    \let\Depth\adjbox@Depth
    \let\Totalheight\adjbox@Totalheight
    \let\Gin@esetsize\adjbox@esetsize
    \let\@collectbox\@Collectbox
    \@tempswatrue
    \toks@{{\adjustbox@content}}%
    \def\setlength{\adjsetlength}%
    \setkeys{adjbox,Gin,adjcalc}{#1}%
    \adjbox@esetsize
    \adjustbox@noindent
    \the\toks@
    \endgroup
}
\begingroup
\catcode`\, 3
\catcode`\= 3
\gdef\adjbox@comma@iii{,}%
\gdef\adjbox@equal@iii{=}%
\catcode`\, 4
\catcode`\= 4
\gdef\adjbox@comma@iv{,}%
\gdef\adjbox@equal@iv{=}%
\catcode`\, 7
\catcode`\= 7
\gdef\adjbox@comma@vii{,}%
\gdef\adjbox@equal@vii{=}%
\catcode`\, 8
\catcode`\= 8
\gdef\adjbox@comma@viii{,}%
\gdef\adjbox@equal@viii{=}%
\catcode`\, 10
\catcode`\= 10
\gdef\adjbox@comma@x{,}%
\gdef\adjbox@equal@x{=}%
\catcode`\, 11
\catcode`\= 11
\gdef\adjbox@comma@xi{,}%
\gdef\adjbox@equal@xi{=}%
\catcode`\, 13
\catcode`\= 13
\gdef\adjbox@comma@xiii{,}%
\gdef\adjbox@equal@xiii{=}%
\catcode`\, 12
\catcode`\= 12
\gdef\adjbox@comma@xii{,}%
\gdef\adjbox@equal@xii{=}%
\gdef\adjbox@kvsanitize#1#2{%
    \def\@tempa{\expandafter\noexpand\adjbox@comma@xiii}%
    \def\@tempb{}%
    \ifnum\catcode`\,=12 \else
        \ifnum\catcode`\,=13 \else
            \@ifundefined{adjbox@comma@\romannumeral\catcode`\,}{%
                \PackageError{adjustbox}
                {Invalid comma catcode \the\catcode`\,}{}%
            }{}%
            \edef\@tempb{\csname adjbox@comma@\romannumeral\the\catcode`\,\endcsname}%
        \fi
    \fi
    \edef\@tempa{\@tempa\@tempb}%
    \XKV@tempa@toks{#1}%
    \expandafter\adjbox@replacecatcodes\expandafter,\@tempa\@nnil
    \def\@tempa{\expandafter\noexpand\adjbox@equal@xiii}%
    \def\@tempb{}%
    \ifnum\catcode`\==12 \else
        \ifnum\catcode`\==13 \else
            \@ifundefined{adjbox@equal@\romannumeral\catcode`\=}{%
                \PackageError{adjustbox}
                {Invalid equal sign catcode \the\catcode`\=}{}%
            }{}%
            \def\@tempb{\@tempa\csname adjbox@equal@\romannumeral\the\catcode`\,\endcsname}%
        \fi
    \fi
    \edef\@tempa{\@tempa\@tempb}%
    \expandafter\adjbox@replacecatcodes\expandafter=\@tempa\@nnil
    \edef#2{\the\XKV@tempa@toks}%
}
\gdef\adjbox@replacecatcodes#1#2{%
    \ifx\@nnil#2\relax\else
        \def\@tempa##1#2{%
            \ifx\@nnil##1\relax\else
                \XKV@tempa@toks{##1}%
                \expandafter\@tempb
            \fi
        }%
        \def\@tempb##1#2{%
            \ifx\@nnil##1\relax\else
                \XKV@tempa@toks\expandafter{\the\XKV@tempa@toks#1##1}%
                \expandafter\@tempb
            \fi
        }%
        \expandafter\@tempa\the\XKV@tempa@toks#2\@nnil#2\relax
        \expandafter\adjbox@replacecatcodes\expandafter#1%
    \fi
}
\endgroup
\def\adjustbox@content{%
    \usebox\collectedbox
}
\def\smallestside{\ifdim\width<\totalheight \width\else\totalheight\fi}%
\def\largestside{\ifdim\width>\totalheight \width\else\totalheight\fi}%
\def\Smallestside{\ifdim\Width<\Totalheight \Width\else\Totalheight\fi}%
\def\Largestside{\ifdim\Width>\Totalheight \Width\else\Totalheight\fi}%
\newdimen\adjbox@Width
\newdimen\adjbox@Height
\newdimen\adjbox@Depth
\newdimen\adjbox@Totalheight
\newdimen\adjbox@pwidth
\newdimen\adjbox@pheight
\newdimen\adjbox@pdepth
\newdimen\adjbox@ptotalheight
\def\adjbox@parentdims{%
    \let\pwidth\adjbox@pwidth
    \let\pheight\adjbox@pheight
    \let\pdepth\adjbox@pdepth
    \let\ptotalheight\adjbox@ptotalheight
    \pwidth\width
    \pheight\height
    \pdepth\depth
    \ptotalheight\totalheight
}%
\def\adjbox@esetsize{%
  \ifcase0%
    \ifx\Gin@ewidth\Gin@exclamation\else 1\fi
    \ifx\Gin@eheight\Gin@exclamation\else 1\fi
  \relax
  \else
    \edef\@tempa{\toks@{\noexpand
                \Gscale@@box\noexpand\Gin@eresize
                {\Gin@ewidth}{\Gin@eheight}{\the\toks@}}}%
    \@tempa
    \let\Gin@ewidth\Gin@exclamation
    \let\Gin@eheight\Gin@exclamation
  \fi
}
\newcommand*\adjustimage[2]{%
    \adjustbox{#1}{\Gin@clipfalse\Gin@i{#2}}%
}
\newcommand*\adjincludegraphics[2][]{%
    \adjustbox{#1}{\Gin@clipfalse\Gin@i{#2}}%
}
{\csname adjustbox@minimal\endcsname}
\newcommand*\newadjustboxenv{%
    \begingroup
    \@ifstar{%
        \let\@@@newadjustboxenv\@@@newadjustboxenv@
        \def\new@adjustbox{\newenvironment}%
        \newadjustboxenv@
    }{%
        \def\new@adjustbox{\newcommand}%
        \newadjustboxenv@
    }%
}
\newcommand*\renewadjustboxenv{%
    \begingroup
    \@ifstar{%
        \let\@@@newadjustboxenv\@@@newadjustboxenv@
        \def\new@adjustbox{\renewenvironment}%
        \newadjustboxenv@
    }{%
        \def\new@adjustbox{\renewcommand}%
        \newadjustboxenv@
    }%
}
\newcommand*\provideadjustboxenv{%
    \begingroup
    \@ifstar{%
        \let\@@@newadjustboxenv\@@@newadjustboxenv@
        \def\new@adjustbox{\@star@or@long\adjustbox@provideenvironment}%
        \newadjustboxenv@
    }{%
        \def\new@adjustbox{\providecommand}%
        \newadjustboxenv@
    }%
}
\newcommand*\declareadjustboxenv{%
    \begingroup
    \@ifstar{%
        \let\@@@newadjustboxenv\@@@newadjustboxenv@
        \def\new@adjustbox##1{%
            \expandafter\let\csname ##1\endcsname\@undefined
            \newenvironment{##1}%
        }%
        \newadjustboxenv@
    }{%
        \def\new@adjustbox##1{%
            \let##1\@undefined
            \newcommand{##1}%
        }%
        \newadjustboxenv@
    }%
}
\newcommand*\newadjustboxcmd{%
    \begingroup
    \let\@@@newadjustboxenv\@@@newadjustboxcmd
    \def\new@adjustbox{\newcommand}%
    \newadjustboxenv@
}
\newcommand*\renewadjustboxcmd{%
    \begingroup
    \let\@@@newadjustboxenv\@@@newadjustboxcmd
    \def\new@adjustbox{\renewcommand}%
    \newadjustboxenv@
}
\newcommand*\provideadjustboxcmd{%
    \begingroup
    \let\@@@newadjustboxenv\@@@newadjustboxcmd
    \def\new@adjustbox{\providecommand}%
    \newadjustboxenv@
}
\newcommand*\declareadjustboxcmd{%
    \begingroup
    \let\@@@newadjustboxenv\@@@newadjustboxcmd
    \def\new@adjustbox##1{\let##1\@undefined\newcommand{##1}}%
    \newadjustboxenv@
}
\def\adjustbox@provideenvironment#1{%
    \@ifundefined{#1}%
        {\new@environment{#1}}%
        {\adjustbox@gobble@oomm}%
}
\newcommand*\adjustbox@gobble@oomm[1][]{%
    \adjustbox@gobble@@oomm
}
\newcommand*\adjustbox@gobble@@oomm[3][]{%
}
\def\newadjustboxenv@#1{%
    \@ifnextchar{[}%
        {\@newadjustboxenv{#1}}%
        {\@@@newadjustboxenv{#1}{[0]}}%
}
\def\@newadjustboxenv#1[#2]{%
    \@ifnextchar{[}%
        {\@@newadjustboxenv{#1}{#2}}%
        {\@@@newadjustboxenv{#1}{[#2]}}%
}
\def\@@newadjustboxenv#1#2[#3]{%
    \@@@newadjustboxenv{#1}{[#2][#3]}%
}
\def\@@@newadjustboxenv@#1#2#3{%
    \expandafter
    \endgroup
    \new@adjustbox{#1}#2{%
        \begingroup
        \@collectboxisenv{#1}%
        \@adjustbox{#3}%
    }{%
        \collectboxenvend
    }%
}
\def\@@@newadjustboxenv#1#2#3{%
    \expandafter
    \endgroup
    \expandafter
    \expandafter\new@adjustbox\csname #1\endcsname#2{%
        \begingroup
        \collectboxcheckenv{#1}%
        \@adjustbox{#3}%
    }%
}
\def\@@@newadjustboxcmd#1#2#3{%
    \expandafter
    \endgroup
    \new@adjustbox{#1}#2{%
        \begingroup
        \@adjustbox{#3}%
    }%
}
\newcommand*\newadjustimage{%
    \begingroup
    \let\@@@newadjustboxenv\@@@newadjustimage
    \def\new@adjustbox{\newcommand}%
    \newadjustboxenv@
}
\newcommand*\renewadjustimage{%
    \begingroup
    \let\@@@newadjustboxenv\@@@newadjustimage
    \def\new@adjustbox{\renewcommand}%
    \newadjustboxenv@
}
\newcommand*\provideadjustimage{%
    \begingroup
    \let\@@@newadjustboxenv\@@@newadjustimage
    \def\new@adjustbox{\providecommand}%
    \newadjustboxenv@
}
\newcommand*\declareadjustimage{%
    \begingroup
    \let\@@@newadjustboxenv\@@@newadjustimage
    \def\new@adjustbox##1{\let##1\@undefined\newcommand{##1}}%
    \newadjustboxenv@
}
\def\@@@newadjustimage#1#2#3{%
    \expandafter
    \endgroup
    \new@adjustbox{#1}#2{%
        \begingroup
        \def\@tempa####1{%
            \def\IMAGEFILENAME{####1}%
            \@adjustbox{#3}{\Gin@clipfalse\expandafter\Gin@i\expandafter{\IMAGEFILENAME}}%
        }%
        \@tempa
    }%
}
\newcommand*\adjustbox@NewAdjustImage[4]{%
    \adjustbox@checkforxparse
    #1{#2}{#3}{%
        \begingroup
        \def\@tempa####1{%
            \def\IMAGEFILENAME{####1}%
            \@adjustbox{#4}{\Gin@clipfalse\expandafter\Gin@i\expandafter{\IMAGEFILENAME}}%
        }%
        \@tempa
    }%
}
\newcommand*\NewAdjustImage{%
    \adjustbox@NewAdjustImage\NewDocumentCommand
}
\newcommand*\RenewAdjustImage{%
    \adjustbox@NewAdjustImage\RenewDocumentCommand
}
\newcommand*\ProvideAdjustImage{%
    \adjustbox@NewAdjustImage\ProvideDocumentCommand
}
\newcommand*\DeclareAdjustImage{%
    \adjustbox@NewAdjustImage\ProvideDocumentCommand
}
\def\adjustbox@checkforxparse{%
    \begingroup
    \expandafter\ifx\csname ver@xparse.sty\endcsname\relax
        \PackageError{adjustbox}{%
            The 'xparse' package must be loaded separately in\MessageBreak
            order to use the following macros: \MessageBreak
             \string\NewAdjustImage,
             \string\RenewAdjustImage, \MessageBreak
             \string\ProvideAdjustImage,
             \string\DeclareAdjustImage}{}
    \fi
    \endgroup
    \let\adjustbox@checkforxparse\relax
}
\def\adjbox@Gin@add#1{%
    \def\@tempa{#1}%
    \toks@\expandafter\expandafter\expandafter{\expandafter\@tempa\expandafter{\the\toks@}}%
}
\def\adjbox@Gin@Add{%
    \Gin@esetsize
    \@tempswatrue
    \adjbox@Gin@add
}
\newcommand\newadjustboxkey{%
    \@adjustboxkey\adjustbox@newkey
}
\newcommand\renewadjustboxkey{%
    \@adjustboxkey\adjustbox@renewkey
}
\newcommand\provideadjustboxkey{%
    \@adjustboxkey\adjustbox@providekey
}
\newcommand\defadjustboxkey{%
    \@adjustboxkey\@secondoftwo
}
\def\@adjustboxkey#1{%
    \@ifstar
        {\@adjustboxkey@i#1*}%
        {\@adjustboxkey@i#1\relax}%
}
\def\@adjustboxkey@i#1#2#3{%
    \@ifnextchar{[}%
        {\@adjustboxkey@ii#1#2{#3}}%
        {\@adjustboxkey@ii#1#2{#3}[\@nnil]}%
}
\def\@adjustboxkey@ii#1#2#3[#4]#5{%
  \ifx\@nnil#4\relax
    \@adjustboxkey@iii#1#2{#3}{}{#5}%
  \else
    \@adjustboxkey@iii#1#2{#3}{[#4]}{#5}%
  \fi
}
\def\@adjustboxkey@iii#1#2#3#4#5{%
  #1{#3}{%
    \ifx*#2\relax
        \define@key\adjbox@fam{#3}#4{#5}%
    \else
        \define@key\adjbox@fam{#3}#4{%
            \adjbox@Gin@Add{\@Collectbox{#5}}%
        }%
    \fi
  }{}%
}
\def\define@adjboxkey#1#2{%
    \define@key\adjbox@fam{#1}{%
        \adjbox@Gin@Add{#2}%
    }%
}
\def\define@adjboxkey@defvalue#1#2#3{%
    \define@key\adjbox@fam{#1}[{#2}]{%
        \adjbox@Gin@Add{#3}%
    }%
}
\def\define@adjboxkey@novalue#1#2{%
    \define@key\adjbox@fam{#1}[\@nil]{%
        \adjbox@novalue{##1}%
        \adjbox@Gin@Add{#2}%
    }%
}
\def\adjbox@novalue#1{%
    \ifx\@nil#1\else
        \PackageWarning{adjustbox}{%
            Key '\XKV@tkey' does not await a value.\MessageBreak
            Given value will be ignored%
        }%
    \fi
}
\def\adjustbox@newkey#1#2{%
    \@ifundefined{KV@\adjbox@fam @#1}{#2}{%
        \PackageError{adjustbox}{Key '#1' already defined}{}%
    }%
}
\def\adjustbox@renewkey#1{%
    \@ifundefined{KV@\adjbox@fam @#1}{%
        \PackageError{adjustbox}{Key '#1' undefined}{}%
    }%
}
\def\adjustbox@providekey#1#2{%
    \@ifundefined{KV@\adjbox@fam @#1}{#2}{}%
}
\def\adjbox@let@key#1#2#3{%
    \expandafter\let\csname KV@#1@#2\expandafter\endcsname\csname KV@#1@#3\endcsname
    \expandafter\let\csname KV@#1@#2@default\expandafter\endcsname\csname KV@#1@#3@default\endcsname
}
\def\adjbox@copy@key#1{%
    \expandafter\let
    \csname KV@ADJBOX@#1\expandafter\endcsname
    \csname KV@Gin@#1\endcsname
    \expandafter\let
    \csname KV@ADJBOX@#1@default\expandafter\endcsname
    \csname KV@Gin@#1@default\endcsname
}
\define@key{adjbox}{viewport}{%
    \def\adjustbox@content{%
        \@trimclip{%
            \ifGin@clip
                \expandafter\@clipvpbox
            \else
                \expandafter\@viewportbox
            \fi
        }{#1}%
    }%
}
\define@adjboxkey{Viewport}{\trimbox@s{#1}}%
\define@key{adjbox}{trim}{%
    \def\adjustbox@content{%
        \@trimclip{%
            \ifGin@clip
                \expandafter\@clipbox
            \else
                \expandafter\@trimbox
            \fi
        }{#1}%
    }%
}
\define@adjboxkey{Trim}{\trimbox@{#1}}%
\define@adjboxkey{Clip}{\clipbox@{#1}}
\define@adjboxkey{rndcorners}{\rndcornersbox@{#1}}
\define@adjboxkey{rndframe}{%
    \@ifnextchar\bgroup{%
        \adjbox@rndframe{sep=\z@}%
    }{%
        \adjbox@rndframe{sep=\z@}{}%
    }#1\@nnil
}
\define@adjboxkey{rndfbox}{%
    \@ifnextchar\bgroup{%
        \adjbox@rndframe{}%
    }{%
        \adjbox@rndframe{}{}%
    }#1\@nnil
}

\def\adjbox@rndframe#1#2#3\@nnil{%
    \rndfbox[{#1,#2}]{#3}%
}
\define@adjboxkey{Clip*}{\clipbox@s{#1}}
\define@adjboxkey{margin}{\marginbox@{#1}}
\define@adjboxkey{margin*}{\marginbox@s{#1}}
\adjbox@let@key\adjbox@fam{padding}{margin}
\adjbox@let@key\adjbox@fam{padding*}{margin*}
\adjbox@copy@key{bbllx}
\adjbox@copy@key{bblly}
\adjbox@copy@key{bburx}
\adjbox@copy@key{bbury}
\adjbox@copy@key{bb}
\adjbox@copy@key{command}
\adjbox@copy@key{decodearray}
\adjbox@copy@key{draft}
\adjbox@copy@key{ext}
\adjbox@copy@key{intent}
\adjbox@copy@key{interpolate}
\adjbox@copy@key{maskarray}
\adjbox@copy@key{natheight}
\adjbox@copy@key{natwidth}
\adjbox@copy@key{ocobjnum}
\adjbox@copy@key{ocobjref}
\adjbox@copy@key{origin}
\adjbox@copy@key{pagebox}
\adjbox@copy@key{page}
\adjbox@copy@key{quiet}
\adjbox@copy@key{read}
\adjbox@copy@key{resetcolor}
\adjbox@copy@key{resolution}
\adjbox@copy@key{type}
\adjbox@copy@key{xmpfile}
\newcommand\rndcornersbox{%
    \collectboxcheckenv{rndcornersbox}%
    \rndcornersbox@
}
\def\rndcornersbox@#1{%
    \collectbox{\@trimclip\@clipcornersofbox{#1}}%
}
\newcommand\rndframebox{%
    \collectboxcheckenv{rndframebox}%
    \rndframebox@
}
\newcommand*\rndframebox@[2][]{%
    \collectbox{\@trimclip{\rndframearoundbox@{sep=\z@,#1}}{#2}}%
}
\newcommand\rndfbox{%
    \collectboxcheckenv{rndfbox}%
    \rndfbox@
}
\newcommand*\rndfbox@[2][]{%
    \collectbox{\@trimclip{\rndframearoundbox@{#1}}{#2}}%
}
\newif\ifadjbox@rndframe@clip
\def\rndframearoundbox@#1#2#3#4#5#6{%
    \setkeys{adjbox@rndframe}{#1}%
    \@rndframearoundbox{#2}{#3}{#4}{#5}{#6}{\ifadjbox@rndframe@clip\relax\fi}%
}
\define@key{adjbox@rndframe}{width}{%
    \adjsetlength\fboxrule{#1}%
}
\define@key{adjbox@rndframe}{sep}{%
    \adjsetlength\fboxsep{#1}%
}
\define@key{adjbox@rndframe}{color}{%
    \def\adjbox@rndframe@color{\color{#1}}%
}
\define@key{adjbox@rndframe}{color*}{%
    \def\adjbox@rndframe@color{#1}%
}
\let\adjbox@rndframe@color\relax
\define@key{adjbox@rndframe}{clip}[true]{%
    \csname adjbox@rndframe@clip#1\endcsname
}
\define@key\adjbox@fam{scale}{%
    \@ifnextchar\bgroup{%
        \adjbox@scale@xy
    }{%
        \adjbox@scale@x
    }#1\@nnil
}
\def\adjbox@scale@x#1\@nnil{%
    \adjbox@scale@xy{#1}{#1}\@nnil%
}
\def\adjbox@scale@xy#1#2\@nnil{%
  \if@tempswa
    \adjbox@Gin@add{\Gscale@box{#1}[{#2}]}%
  \else
    \def\Gin@req@sizes{%
      \def\Gin@scalex{#1}\def\Gin@scaley{#2}%
      \Gin@req@height\Gin@scaley\Gin@nat@height
      \Gin@req@width\Gin@scalex\Gin@nat@width}%
  \fi
  \@tempswatrue
}
\define@key\adjbox@fam{reflect}[]{%
    \adjbox@scale@xy{-1}{1}\@nnil
}
\expandafter\let\csname KV@\adjbox@fam @rotate\endcsname\KV@Gin@angle
\def\adjbox@halign#1#2#3{%
    \@collectbox{\@adjbox@halign{#1}{#2}{#3}}%
}
\def\@adjbox@halign#1#2#3{%
    \begingroup
    \adjsetlength\@tempdima{#1}%
    \leavevmode\hb@xt@\the\@tempdima{#2\BOXCONTENT#3}%
    \endgroup
}
\define@adjboxkey@defvalue{center}{\linewidth}{\adjbox@halign{#1}\hss\hss}
\define@adjboxkey@defvalue{left}{\linewidth}{\adjbox@halign{#1}\relax\hss}
\define@adjboxkey@defvalue{right}{\linewidth}{\adjbox@halign{#1}\hss\relax}
\newcommand\centerbox[1][\linewidth]{%
    \collectboxcheckenv{centerbox}%
    \noindent
    \adjbox@halign{#1}\hss\hss
}
\newcommand\leftalignbox[1][\linewidth]{%
    \collectboxcheckenv{leftalignbox}%
    \noindent
    \adjbox@halign{#1}\relax\hss
}
\newcommand\rightalignbox[1][\linewidth]{%
    \collectboxcheckenv{rightalignbox}%
    \noindent
    \adjbox@halign{#1}\hss\relax
}
\define@adjboxkey@defvalue{outer}{\linewidth}{%
    \outersidebox[{#1}]%
}
\define@adjboxkey@defvalue{inner}{\linewidth}{%
    \innersidebox[{#1}]%
}
\newcommand\outersidebox[1][\linewidth]{%
    \collectboxcheckenv{outersidebox}%
    \noindent
    \adjbox@halign{#1}{%
        \checkoddpage
        \ifoddpageoroneside
            \hss
        \else
            \relax
        \fi
    }{%
        \ifoddpageoroneside
            \relax
        \else
            \hss
        \fi
    }%
}
\newcommand\innersidebox[1][\linewidth]{%
    \collectboxcheckenv{innersidebox}%
    \noindent
    \adjbox@halign{#1}{%
        \checkoddpage
        \ifoddpageoroneside
            \relax
        \else
            \hss
        \fi
    }{%
        \ifoddpageoroneside
            \hss
        \else
            \relax
        \fi
    }%
}
\define@key\adjbox@fam{pagecenter}[\linewidth]{%
    \noindent\leavevmode
    \adjbox@Gin@Add{\pagecenterbox[{#1}]}%
}%
\define@key\adjbox@fam{pageleftalign}[\linewidth]{%
    \noindent\leavevmode
    \adjbox@Gin@Add{\pageleftalignbox[{#1}]}%
}%
\define@key\adjbox@fam{pagerightalign}[\linewidth]{%
    \noindent\leavevmode
    \adjbox@Gin@Add{\pagerightalignbox[{#1}]}%
}%
\define@key\adjbox@fam{pageinner}[\linewidth]{%
    \noindent\leavevmode
    \adjbox@Gin@Add{\pageinnerbox[{#1}]}%
}
\define@key\adjbox@fam{pageouter}[\linewidth]{%
    \noindent\leavevmode
    \adjbox@Gin@Add{\pageouterbox[{#1}]}%
}
\define@key\adjbox@fam{textareacenter}[\linewidth]{%
    \noindent\leavevmode
    \adjbox@Gin@Add{\textareacenterbox[{#1}]}%
}%
\define@key\adjbox@fam{textarealeftalign}[\linewidth]{%
    \noindent\leavevmode
    \adjbox@Gin@Add{\textarealeftalignbox[{#1}]}%
}%
\define@key\adjbox@fam{textarearightalign}[\linewidth]{%
    \noindent\leavevmode
    \adjbox@Gin@Add{\textarearightalignbox[{#1}]}%
}%
\define@key\adjbox@fam{textareainner}[\linewidth]{%
    \noindent\leavevmode
    \adjbox@Gin@Add{\textareainnerbox[{#1}]}%
}
\define@key\adjbox@fam{textareaouter}[\linewidth]{%
    \noindent\leavevmode
    \adjbox@Gin@Add{\textareaouterbox[{#1}]}%
}
\newcommand\pagecenterbox[1][\linewidth]{%
    \collectboxcheckenv{pagecenterbox}%
    \noindent\leavevmode\checkoddpage
    \@collectbox{\@pagecenterbox{#1}{-1in-\hoffset-\ifoddpage\oddsidemargin\else\evensidemargin\fi+.5\paperwidth-.5\@tempdimc-\@totalleftmargin}}%
}
\def\@pagecenterbox#1#2{%
    \adjsetlength\@tempdimc{#1}%
    \ifdim\@tempdimc<\z@
        \@tempdimc=\z@
    \fi
    \adjsetlength\@tempdima{#2}%
    \ifdim\@tempdima<\z@
        \@tempdimb=-\@tempdima
    \else
        \@tempdimb=\@tempdima
    \fi
    \ifdim\@tempdima<\z@
        \hb@xt@\@tempdimc{\hss\hb@xt@\@tempdimb{\hb@xt@\@tempdimc{\hss\usebox\collectedbox\hss}\hss}\hskip\@tempdimc}%
    \else
        \hb@xt@\@tempdimc{\hskip\@tempdimc\hb@xt@\@tempdimb{\hss\hb@xt@\@tempdimc{\hss\usebox\collectedbox\hss}}\hss}%
    \fi
}
\newcommand\textareacenterbox[1][\linewidth]{%
    \collectboxcheckenv{textareacenterbox}%
    \noindent\leavevmode
    \@collectbox{\@pagecenterbox{#1}{-\@totalleftmargin+.5\textwidth-.5\linewidth}}%
}
\newcommand\pageleftalignbox[1][\linewidth]{%
    \collectboxcheckenv{pageleftalignbox}%
    \noindent\leavevmode\checkoddpage
    \@collectbox{\@lapbox{#1}{-1in-\hoffset-\ifoddpage\oddsidemargin\else\evensidemargin\fi-\@totalleftmargin}}%
}
\newcommand\pagerightalignbox[1][\linewidth]{%
    \collectboxcheckenv{pagerightalignbox}%
    \noindent\leavevmode\checkoddpage
    \@collectbox{\@lapbox{#1}{-1in-\hoffset-\ifoddpage\oddsidemargin\else\evensidemargin\fi-\@totalleftmargin+\paperwidth-(#1)}}%
}
\newcommand\textarealeftalignbox[1][\linewidth]{%
    \collectboxcheckenv{textarealeftalignbox}%
    \noindent\leavevmode\checkoddpage
    \@collectbox{\@textarealeftalignbox{#1}}%
}
\def\@textarealeftalignbox#1{%
    \adjsetlength\@tempdima{\@totalleftmargin}%
    \adjsetlength\@tempdimc{#1}%
    \ifdim\@tempdimc<\z@
        \@tempdimc=\z@
    \fi
    \leavevmode
    \hb@xt@\@tempdimc{\hss\hb@xt@\@tempdima{\usebox\collectedbox\hss}\hskip\@tempdimc}%
}
\newcommand\textarearightalignbox[1][\linewidth]{%
    \collectboxcheckenv{textarearightalignbox}%
    \noindent\leavevmode\checkoddpage
    \@collectbox{\@textarearightalignbox{#1}{+\textwidth}}%
}
\def\@textarearightalignbox#1#2{%
    \adjsetlength\@tempdimc{#1}%
    \ifdim\@tempdimc<\z@
        \@tempdimc=\z@
    \fi
    \adjsetlength\@tempdima{-\@totalleftmargin+\textwidth-\@tempdimc}%
    \ifdim\@tempdima<\z@
        \@tempdima=-\@tempdima
    \fi
    \leavevmode
    \hb@xt@\@tempdimc{\hskip\@tempdimc\hb@xt@\@tempdima{\hss\usebox\collectedbox}\hss}%
}
\newcommand\pageinnerbox{%
    \noindent\leavevmode\checkoddpage
    \ifoddpageoroneside
        \expandafter\pageleftalignbox
    \else
        \expandafter\pagerightalignbox
    \fi
}%
\newcommand\pageouterbox{%
    \noindent\leavevmode\checkoddpage
    \ifoddpageoroneside
        \expandafter\pagerightalignbox
    \else
        \expandafter\pageleftalignbox
    \fi
}%
\newcommand\textareainnerbox{%
    \noindent\leavevmode\checkoddpage
    \ifoddpageoroneside
        \expandafter\textarealeftalignbox
    \else
        \expandafter\textarearightalignbox
    \fi
}%
\newcommand\textareaouterbox{%
    \noindent\leavevmode\checkoddpage
    \ifoddpageoroneside
        \expandafter\textarearightalignbox
    \else
        \expandafter\textarealeftalignbox
    \fi
}%
\IfFileExists{ifoddpage.sty}{%
    \RequirePackage{ifoddpage}%
}{%
    \def\checkoddpage{%
        \PackageError{adjustbox}{%
                The used key, macro or environment requires \MessageBreak
                the 'ifoddpage' package which is not installed!}{}%
    }
}%
\define@key\adjbox@fam{noindent}[]{%
    \noindent
}
\define@key\adjbox@fam{leavevmode}[]{%
    \leavevmode
}
\define@key\adjbox@fam{process}[]{%
    \sbox\collectedbox{\adjbox@esetsize\the\toks@}%
    \collectbox@setdims
    \def\adjustbox@content{\usebox\collectedbox}%
    \toks@{{\adjustbox@content}}
}
\define@key\adjbox@fam{raise}{%
    \@ifnextchar\bgroup{%
        \adjbox@raise
    }{%
        \adjbox@raise{#1}{}{}%
    }#1{}{}{}\@nnil
}
\def\adjbox@raise#1#2#3#4\@nnil{%
    \adjbox@Gin@Add{\adjbox@raisebox{#1}{#2}{#3}}%
}
\def\adjbox@raisebox#1#2#3{%
    \@collectbox{\adjbox@@raisebox{#1}{#2}{#3}}%
}
\def\adjbox@@raisebox#1#2#3{%
    \ifx\@nnil#1\@nnil
        \setbox\@tempboxa\copy\collectedbox
    \else
        \adjsetlength\@tempdima{#1}%
        \setbox\@tempboxa\hbox{\raise\@tempdima\copy\collectedbox}%
    \fi
    \ifx\@nnil#2\@nnil\else
        \adjsetlength\@tempdima{#2}%
        \ht\@tempboxa\@tempdima
    \fi
    \ifx\@nnil#3\@nnil\else
        \adjsetlength\@tempdima{#3}%
        \dp\@tempboxa\@tempdima
    \fi
    \leavevmode
    \box\@tempboxa
}
\define@key\adjbox@fam{valign}{%
    \expandafter\adjbox@Gin@Add\expandafter{\csname adjbox@valign@#1\endcsname}%
}
\def\adjboxvtop{\ht\strutbox}
\def\adjboxvcenter{1ex}
\def\adjboxvbottom{-\dp\strutbox}
\def\adjbox@valign@t{%
    \adjbox@raisebox{-\height+\adjboxvtop}{}{}%
}
\def\adjbox@valign@T{%
    \adjbox@raisebox{-\height}{}{}%
}
\def\adjbox@valign@M{%
    \adjbox@raisebox{.5\depth-.5\height}{}{}%
}
\def\adjbox@valign@m{%
    \adjbox@raisebox{.5\depth-.5\height+\adjboxvcenter}{}{}%
}
\def\adjbox@valign@c#1{%
    \leavevmode
    \hbox{%
        $\vcenter{\hbox{#1}}\m@th$%
    }%
}
\def\adjbox@valign@b{%
    \adjbox@raisebox{\depth+\adjboxvbottom}{}{}%
}
\def\adjbox@valign@B{%
    \adjbox@raisebox{\depth}{}{}%
}
\define@adjboxkey{set height}{\adjbox@raisebox{}{#1}{}}
\define@adjboxkey{set depth}{\adjbox@raisebox{}{}{#1}}
\define@adjboxkey{set vsize}{\adjbox@raisebox{}#1}
\define@key\adjbox@fam{vspace}{%
    \adjbox@vskip#1 {} \@nnil{}%
}
\define@key\adjbox@fam{vspace*}{%
    \adjbox@vskip#1 {} \@nnil*%
}
\def\adjbox@vskip#1 #2 #3\@nnil#4{%
    \ifx\@nnil#2\@nnil
        \adjust@addcode{\par\vspace#4{#1}\noindent}{\par\vspace#4{#1}}%
    \else
        \adjust@addcode{\par\vspace#4{#1}\noindent}{\par\vspace#4{#2}}%
    \fi
}
\define@adjboxkey{min width}{\@minsizebox\height{#1}!}
\define@adjboxkey{max width}{\@maxsizebox\height{#1}!}
\define@adjboxkey{min height}{\@minsizebox\height!{#1}}
\define@adjboxkey{max height}{\@maxsizebox\height!{#1}}
\define@adjboxkey{min totalheight}{\@minsizebox\totalheight!{#1}}
\define@adjboxkey{max totalheight}{\@maxsizebox\totalheight!{#1}}
\def\adjbox@Gin@sizeadd#1#2\@nnil{%
    \@ifnextchar\bgroup{%
        \adjbox@Gin@Add{#1#2}%
        \remove@to@nnil
    }{%
        \adjbox@Gin@Add{#1{#2}{#2}}%
        \remove@to@nnil
    }#2\@nnil
}
\define@key\adjbox@fam{min size}{%
    \adjbox@Gin@sizeadd{\@minsizebox\height}#1\@nnil
}
\define@key\adjbox@fam{max size}{%
    \adjbox@Gin@sizeadd{\@maxsizebox\height}#1\@nnil
}
\define@key\adjbox@fam{min totalsize}{%
    \adjbox@Gin@sizeadd{\@minsizebox\totalheight}#1\@nnil
}
\define@key\adjbox@fam{max totalsize}{%
    \adjbox@Gin@sizeadd{\@maxsizebox\totalheight}#1\@nnil
}
\define@adjboxkey@defvalue{warn width}{\linewidth}{\@Collectbox{\adjbox@warnwidth{#1}}}
\def\adjbox@warnwidth#1{%
        \@tempdima=#1\relax
        \advance\@tempdima by -\width
        \@tempdima=-\@tempdima
        \ifdim\@tempdima>\hfuzz
            \typeout{Overfull \string\hbox\space (\the\@tempdima\space too wide) in adjustbox at
                \ifnum\adjbox@line=\inputlineno
                    line \adjbox@line
                \else
                    lines \adjbox@line--\the\inputlineno
                \fi
            }%
        \fi
        \BOXCONTENT
}
\newcommand*\minsizebox{%
    \collectboxcheckenv{minsizebox}%
    \@ifstar{\@minsizebox\totalheight}{\@minsizebox\height}%
}
\expandafter\newcommand\expandafter*\csname minsizebox*\endcsname{%
    \@collectboxisenv{minsizebox*}%
    \@minsizebox\totalheight
}
\newcommand*\@minsizebox[3]{%
    \@collectbox{\@minmaxsizebox>#1{#2}{#3}}%
}
\newcommand*\maxsizebox{%
    \collectboxcheckenv{maxsizebox}%
    \@ifstar{\@maxsizebox\totalheight}{\@maxsizebox\height}%
}
\expandafter\newcommand\expandafter*\csname maxsizebox*\endcsname{%
    \@collectboxisenv{maxsizebox*}%
    \@maxsizebox\totalheight
}
\newcommand*\@maxsizebox[3]{%
    \@collectbox{\@minmaxsizebox<#1{#2}{#3}}%
}
\newcommand*\@minmaxsizebox[4]{%
    \edef\@tempa{#3}%
    \edef\@tempb{#4}%
    \ifx\@tempa\Gin@exclamation\else
        \adjsetlength\@tempdima{#3}%
    \fi
    \ifx\@tempb\Gin@exclamation\else
        \adjsetlength\@tempdimb{#4}%
    \fi
    \ifcase0%
    \ifx\@tempa\Gin@exclamation
        \ifx\@tempb\Gin@exclamation
        \else
            \ifdim\@tempdimb#1#2%
                1%
            \fi
        \fi
    \else
        \ifx\@tempb\Gin@exclamation
            \ifdim\@tempdima#1\width
                2%
            \fi
        \else
            \ifdim\@tempdima#1\width
                \ifdim\@tempdimb#1#2%
                    3%
                \else
                    2%
                \fi
            \else
                \ifdim\@tempdimb#1#2%
                    1%
                \fi
            \fi
        \fi
    \fi
    \relax% 0
        \BOXCONTENT
    \or
        \Gscale@div\@tempa\@tempdimb#2%
        \Gscale@box\@tempa[\@tempa]\BOXCONTENT
    \or
        \Gscale@div\@tempa\@tempdima\width
        \Gscale@box\@tempa[\@tempa]\BOXCONTENT
    \or
        \Gscale@div\@tempa\@tempdima\width
        \Gscale@div\@tempb\@tempdimb#2%
        \ifdim\@tempa\p@#1\@tempb\p@
            \let\@tempb\@tempa
        \else
            \let\@tempa\@tempb
        \fi
        \Gscale@box\@tempa[\@tempb]\BOXCONTENT
    \fi
}
\define@key\adjbox@fam{frame}[{{\fboxrule}}]{%
    \adjbox@frame{\fboxsep\z@}#1 {} {} \relax\relax\@nnil
}
\define@key\adjbox@fam{fbox}[{{\fboxrule}}]{%
    \adjbox@frame{}#1 {} {} {} \relax\relax\@nnil
}
\def\adjbox@frame#1#2 #3 #4 #5\relax{%
    \adjbox@Gin@Add{%
        \@Collectbox{#1\adjbox@@frame{}{#2}{#3}{#4}}%
    }%
    \remove@to@nnil
}
\define@key\adjbox@fam{cframe}{%
    \adjbox@checkcolor
    \adjbox@cframe{\fboxsep\z@}#1 {} {} {} \relax\relax\@nnil
}
\define@key\adjbox@fam{cfbox}{%
    \adjbox@checkcolor
    \adjbox@cframe{}#1 {} {} {} \relax\relax\@nnil
}
\def\adjbox@cframe#1#2 #3 #4 #5 #6\relax{%
    \adjbox@Gin@Add{%
        \@Collectbox{#1\adjbox@@frame{\color{#2}}{#3}{#4}{#5}}%
    }%
    \remove@to@nnil
}
\def\adjbox@checkcolor{%
    \ifcase0%
        \expandafter\ifx\csname ver@xcolor.sty\endcsname\relax
        \expandafter\ifx\csname ver@color.sty\endcsname\relax
        \expandafter\ifx\csname ver@xxcolor.sty\endcsname\relax 1\fi\fi\fi
    \relax
        \global\let\adjbox@checkcolor\relax
    \else
        \PackageError{adjustbox}{Using a macro, environment or key with color\MessageBreak
                requires a color package to be loaded manually.\MessageBreak
                Recommended is 'xcolor' but 'color' is ok, too}{}.
    \fi
}
\def\adjbox@@frame#1#2#3#4{%
    \leavevmode
    \ifx\@nnil#2\@nnil\else
        \adjsetlength\fboxrule{#2}%
    \fi
    \ifx\@nnil#3\@nnil\else
        \adjsetlength\fboxsep{#3}%
    \fi
    \adjsetlength\tc@llx{\fboxrule + \fboxsep}%
    \@marginbox\collectedbox\tc@llx\tc@llx\tc@llx\tc@llx
    \ifx\@nnil#4\@nnil\else
      \setbox\collectedbox
    \fi
      \hbox\bgroup\color@setgroup
        \BOXCONTENT
        \hskip-\width
        #1%
        \adjbox@boxframe\width\height\depth
      \color@endgroup\egroup
    \ifx\@nnil#4\@nnil\else
      \adjsetlength\tc@llx{#4}%
      \@marginbox\collectedbox\tc@llx\tc@llx\tc@llx\tc@llx
      \BOXCONTENT
    \fi
}
\let\adjbox@boxframe\boxframe
\providecommand\adjbox@boxframe[3]{%
    \hbox{%
        \dimen@ #2%
        \advance \dimen@ #3\relax
        \lower #3\vbox {%
            \hrule \@height \fboxrule
            \@tempdima -0.5\fboxrule
            \ifodd\fboxrule
                \advance \@tempdima \m@ne sp
            \fi
            \kern \@tempdima
            \hbox {%
                \advance \dimen@ -\fboxrule
                \vrule \@width \fboxrule \@height \dimen@ \@depth \z@
                \@tempdima #1%
                \advance \@tempdima -\tw@ \fboxrule
                \kern \@tempdima
                \vrule \@width \fboxrule \@height \dimen@ \@depth \z@
            }%
            \kern -0.5\fboxrule
            \hrule \@height \fboxrule
        }%
    }%
}
\define@key\adjbox@fam{dpi}{%
    \adjsetlength\pdfpxdimen{1in/(#1)}%
}
\define@key\adjbox@fam{pxdim}{%
    \adjsetlength\pdfpxdimen{#1}%
}
\define@key\adjbox@fam{execute}{%
    #1%
}
\define@key\adjbox@fam{@debug}[]{%
    \showthe\toks@
}
\define@key{ADJBOX}{Execute}{%
    #1%
}
\define@key{adjbox}{Addcode}{%
    \adjust@@addcode#1{}\@nnil%
}
\define@key{adjbox}{addcode}{%
    \Gin@esetsize
    \@tempswatrue
    \adjust@@addcode#1{}\@nnil%
}
\long\def\adjust@@addcode#1#2#3\@nnil{%
    \ifx\@nnil#3\@nnil
        \adjust@addcode{#1}{#2}%
    \else
        \PackageError{adjustbox}{Incorrect input for key 'addcode={<code before>}{<code afterwards>}'!}%
    \fi
}
\define@key{adjbox}{precode}{%
    \Gin@esetsize
    \@tempswatrue
    \adjust@addcode{#1}{}%
}
\define@key{adjbox}{Precode}{%
    \adjust@addcode{#1}{}%
}
\define@key{adjbox}{appcode}{%
    \toks@\expandafter{\the\toks@#1}%
}
\long\def\adjust@addcode#1#2{%
    \def\@tempa{#1}%
    \toks@\expandafter\expandafter\expandafter{\expandafter\@tempa\expandafter{\the\toks@}#2}%
}%
\define@key\adjbox@fam{env}{%
    \@ifnextchar\bgroup{%
        \adjbox@addenv
    }{%
        \adjbox@addenv{#1}\@nnil%
        \remove@to@nnil
    }#1\@nnil
}
\def\adjbox@addenv#1#2\@nnil{%
    \def\@tempa{\begin{#1}#2}%
    \toks@\expandafter\expandafter\expandafter{\expandafter\@tempa\the\toks@\end{#1}}%
}%
\define@key{ADJBOX}{color}{%
    \adjbox@checkcolor
    \@ifnextchar\bgroup{%
        \adjbox@color
    }{%
        \adjbox@color{}{#1}%
    }#1\@nnil
}
\def\adjbox@color#1#2#3\@nnil{%
    \ifx\@nnil#1\@nnil
        \color{#2}%
    \else
        \color[{#1}]{#2}%
    \fi
}
\define@key{ADJBOX}{color*}{%
    #1%
}
\define@key{ADJBOX}{fgcolor}{%
    \adjbox@checkcolor
    \@ifnextchar\bgroup{%
        \adjbox@fgcolor
    }{%
        \adjbox@fgcolor{}{#1}%
    }#1\@nnil
}
\def\adjbox@fgcolor#1#2#3\@nnil{%
    \ifx\@nnil#1\@nnil
        \adjbox@innercode{\color{#2}}{}%
    \else
        \adjbox@innercode{\color[{#1}]{#2}}{}%
    \fi
}
\define@key{ADJBOX}{fgcolor*}{%
    \adjbox@checkcolor
    \adjbox@innercode{#1}{}%
}
\define@key\adjbox@fam{bgcolor}{%
    \adjbox@checkcolor
    \@ifnextchar\bgroup{%
        \adjbox@bgcolor
    }{%
        \adjbox@bgcolor{}{#1}%
    }#1\@nnil
}
\def\adjbox@bgcolor#1#2#3\@nnil{%
    \ifx\@nnil#1\@nnil
        \adjbox@Gin@add{\@Collectbox{\@bgcolorbox{\color{#2}}}}%
    \else
        \adjbox@Gin@add{\@Collectbox{\@bgcolorbox{\color[#1]{#2}}}}%
    \fi
}
\define@key\adjbox@fam{bgcolor*}{%
    \adjbox@checkcolor
    \adjbox@Gin@add{\@Collectbox{\@bgcolorbox{#1}}}%
}
\def\@bgcolorbox#1{%
    \leavevmode
    \hbox{%
        \hbox{%
            #1%
            \vrule\@width\width\@height\height\@depth\depth%
        }%
        \hskip-\width
        \BOXCONTENT
    }%
}%
\expandafter\newcommand\expandafter\bgcolorbox\expandafter{%
    \expandafter
    \@ifstar
        \csname bgcolorbox*\endcsname
        \bgcolorbox@
}
\newcommand\bgcolorbox@[2][\@nnil]{%
    \collectboxcheckenv{bgcolorbox}%
    \ifx\@nnil#1\relax
        \expandafter\@firstoftwo
    \else
        \expandafter\@secondoftwo
    \fi
    {\@collectbox{\@bgcolorbox{\color{#2}}}}%
    {\@collectbox{\@bgcolorbox{\color[#1]{#2}}}}%
}
\@namedef{bgcolorbox*}#1{%
    \collectboxcheckenv{bgcolorbox*}%
    \@collectbox{\@bgcolorbox{#1}}%
}
\expandafter\newcommand\expandafter\fgimagebox\expandafter{%
    \expandafter
    \@ifstar
        \csname fgimagebox*\endcsname
        \fgimagebox@
}
\newcommand\fgimagebox@[2][]{%
    \collectboxcheckenv{fgimagebox}%
    \@collectbox{\@foregroundbox\adjustimage{#1,width=\pwidth,totalheight=\ptotalheight,raise=-\pdepth}{#2}}%
}
\expandafter\newcommand\csname fgimagebox*\endcsname[2][]{%
    \collectboxcheckenv{fgimagebox*}%
    \@collectbox{\@foregroundbox\adjustimage{#1}{#2}}%
}
\define@key{adjbox}{fgimage}{%
    \@ifnextchar\bgroup{%
        \adjbox@fgimage
    }{%
        \adjbox@fgimage{}{#1}%
    }#1{}\@nnil
    {,width=\pwidth,totalheight=\ptotalheight,raise=-\pdepth}%
}
\define@key{adjbox}{fgimage*}{%
    \@ifnextchar\bgroup{%
        \adjbox@fgimage
    }{%
        \adjbox@fgimage{}{#1}%
    }#1{}\@nnil{}%
}
\def\adjbox@fgimage#1#2#3\@nnil#4{%
    \adjbox@Gin@Add{\@Collectbox{\@foregroundbox\adjustimage{#1#4}{#2}}}%
}
\expandafter\newcommand\expandafter\bgimagebox\expandafter{%
    \expandafter
    \@ifstar
        \csname bgimagebox*\endcsname
        \bgimagebox@
}
\newcommand\bgimagebox@[2][]{%
    \collectboxcheckenv{bgimagebox}%
    \@collectbox{\@backgroundbox\adjustimage{#1,width=\pwidth,totalheight=\ptotalheight,raise=-\pdepth}{#2}}%
}
\expandafter\newcommand\csname bgimagebox*\endcsname[2][]{%
    \collectboxcheckenv{bgimagebox*}%
    \@collectbox{\@backgroundbox\adjustimage{#1}{#2}}%
}
\define@key{adjbox}{bgimage}{%
    \@ifnextchar\bgroup{%
        \adjbox@bgimage
    }{%
        \adjbox@bgimage{}{#1}%
    }#1{}\@nnil
    {,width=\pwidth,totalheight=\ptotalheight,raise=-\pdepth}%
}
\define@key{adjbox}{bgimage*}{%
    \@ifnextchar\bgroup{%
        \adjbox@bgimage
    }{%
        \adjbox@bgimage{}{#1}%
    }#1{}\@nnil{}%
}
\def\adjbox@bgimage#1#2#3\@nnil#4{%
    \adjbox@Gin@Add{\@Collectbox{\@backgroundbox\adjustimage{#1#4}{#2}}}%
}
\define@key{adjbox}{foreground}{%
    \@ifnextchar\bgroup{%
        \adjbox@foreground
    }{%
        \adjbox@foreground{}{#1}%
    }#1{}{}\@nnil
    {,width=\pwidth,totalheight=\ptotalheight,raise=\depth-\pdepth}%
}
\define@key{adjbox}{foreground*}{%
    \@ifnextchar\bgroup{%
        \adjbox@foreground
    }{%
        \adjbox@foreground{}{#1}%
    }#1{}{}\@nnil{}%
}
\def\adjbox@foreground#1#2#3\@nnil#4{%
    \adjbox@Gin@Add{\@Collectbox{\@foregroundbox\adjustbox{#1#4}{#2}}}%
}
\def\@foregroundbox#1#2#3{%
    \leavevmode
    \hbox to \width{%
        \BOXCONTENT
        \hskip-\width
        \hss
        \adjbox@parentdims
        #1{#2}{#3}%
        \hss
    }%
}
\expandafter\newcommand\expandafter\foregroundbox\expandafter{%
    \expandafter
    \@ifstar
        \csname foregroundbox*\endcsname
        \foregroundbox@
}
\newcommand\foregroundbox@[2][]{%
    \collectboxcheckenv{foregroundbox}%
    \@collectbox{\@foregroundbox\adjustbox{#1,width=\pwidth,totalheight=\ptotalheight,raise=-\pdepth}{#2}}%
}
\expandafter\newcommand\csname foregroundbox*\endcsname[2][]{%
    \collectboxcheckenv{foregroundbox*}%
    \@collectbox{\@foregroundbox\adjustbox{#1}{#2}}%
}
\define@key{adjbox}{background}{%
    \@ifnextchar\bgroup{%
        \adjbox@background
    }{%
        \adjbox@background{}{#1}%
    }#1{}{}\@nnil
    {,width=\pwidth,totalheight=\ptotalheight,raise=\depth-\pdepth}%
}
\define@key{adjbox}{background*}{%
    \@ifnextchar\bgroup{%
        \adjbox@background
    }{%
        \adjbox@background{}{#1}%
    }#1{}{}\@nnil{}%
}
\def\adjbox@background#1#2#3\@nnil#4{%
    \adjbox@Gin@Add{\@Collectbox{\@backgroundbox\adjustbox{#1#4}{#2}}}%
}
\def\@backgroundbox#1#2#3{%
    \leavevmode
    \hbox to \width{%
        \hss
        \adjbox@parentdims
        #1{#2}{#3}%
        \hss
        \hskip-\width%
        \BOXCONTENT
    }%
}
\expandafter\newcommand\expandafter\backgroundbox\expandafter{%
    \expandafter
    \@ifstar
        \csname backgroundbox*\endcsname
        \backgroundbox@
}
\newcommand\backgroundbox@[2][]{%
    \collectboxcheckenv{backgroundbox}%
    \@collectbox{\@backgroundbox\adjustbox{#1,width=\pwidth,totalheight=\ptotalheight,raise=-\pdepth}{#2}}%
}
\expandafter\newcommand\csname backgroundbox*\endcsname[2][]{%
    \collectboxcheckenv{backgroundbox*}%
    \@collectbox{\@backgroundbox\adjustbox{#1}{#2}}%
}
\define@key\adjbox@fam{lap}{%
    \@ifnextchar\bgroup{%
        \adjbox@lapbox
    }{%
        \adjbox@lapbox{#1}{}%
    }#1{}{}\@nnil
}
\def\adjbox@lapbox#1#2#3\@nnil{%
    \ifx\@nnil#2\@nnil
        \adjbox@Gin@Add{\lapbox{#1}}%
    \else
        \adjbox@Gin@Add{\lapbox[{#1}]{#2}}%
    \fi
}
\define@key\adjbox@fam{rlap}[]{%
    \adjbox@Gin@Add{\lapbox{\width}}%
}
\define@key\adjbox@fam{llap}[]{%
    \adjbox@Gin@Add{\lapbox{-\width}}%
}
\define@key\adjbox@fam{clap}[]{%
    \adjbox@Gin@Add{\lapbox[0pt]{-0.5\width}}%
}
\newcommand*\lapbox[2][\width-\@tempdimb]{%
    \collectboxcheckenv{lapbox}%
    \@collectbox{\@lapbox{#1}{#2}}%
}
\def\@lapbox#1#2{%
    \adjsetlength\@tempdima{#2}%
    \ifdim\@tempdima<\z@
        \@tempdimb=-\@tempdima
    \else
        \@tempdimb=\@tempdima
    \fi
    \adjsetlength\@tempdimc{#1}%
    \ifdim\@tempdimc<\z@
        \@tempdimc=\z@
    \fi
    \leavevmode
    \ifdim\@tempdima<\z@
        \hb@xt@\@tempdimc{\hss\hb@xt@\@tempdimb{\usebox\collectedbox\hss}\hskip\@tempdimc}%
    \else
        \hb@xt@\@tempdimc{\hskip\@tempdimc\hb@xt@\@tempdimb{\hss\usebox\collectedbox}\hss}%
    \fi
}
\define@key{ADJBOX}{minipage}{%
    \adjbox@page{minipage}{#1}%
}
\define@key{ADJBOX}{varwidth}{%
    \adjbox@page{varwidth}{#1}%
}
\def\adjbox@page#1#2{%
    \@ifnextchar[{%
        \adjbox@@page{#1}%
    }{%
        \@ifnextchar\bgroup{%
            \adjbox@@page{#1}%
        }{%
            \adjbox@@page{#1}{{#2}}\@nnil%
            \remove@to@nnil
        }%
    }#2\@nnil
}
\def\adjbox@@page#1#2\@nnil{%
    \adjbox@innercode
        {\adjbox@set\begin{#1}#2\adjbox@reset\ignorespaces}%
        {\end{#1}}%
}
\def\adjbox@set{%
    \let\adjbox@origsetlength\setlength
    \def\setlength{\adjsetlength}%
}
\def\adjbox@reset{%
    \let\setlength\adjbox@origsetlength
}
\newcommand*\stackbox[1][c]{%
    \collectboxcheckenv{stackbox}%
    \@ifnextchar[%]
        {\@stackbox{#1}}%
        {\@@stackbox{#1}{b}[]}%
}
\def\@stackbox#1[#2]{%
    \@testopt{\@@stackbox{#1}{#2}}{}%
}
\def\@@stackbox#1#2[#3]{%
    \collectbox@
        {\begin{varwidth}[#2]{\linewidth}\csname adjbox@halign@#1\endcsname#3\ignorespaces}
        \BOXCONTENT
        {\end{varwidth}}%
}
\def\adjbox@halign@c{\centering}
\def\adjbox@halign@l{\raggedright}
\def\adjbox@halign@r{\raggedleft}
\def\adjbox@halign@j{\let\\\newline}
\define@key{ADJBOX}{stack}[{}{}{}]{%
    \adjbox@stack#1{}{}{}\@nnil
}
\def\adjbox@stack#1#2#3#4\@nnil{%
    \ifx\@nnil#1\@nnil
        \adjbox@@stack{c}{b}{}%
    \else
    \ifx\@nnil#2\@nnil
        \adjbox@@stack{#1}{b}{}%
    \else
        \adjbox@@stack{#1}{#2}{#3}%
    \fi\fi
}
\def\adjbox@@stack#1#2#3{%
    \adjbox@innercode{%
        \begin{varwidth}[#2]{\linewidth}%
        \csname adjbox@halign@#1\endcsname#3%
        \ignorespaces
    }{%
        \end{varwidth}%
    }%
}
\IfFileExists{varwidth.sty}
    {\RequirePackage{varwidth}}{%
    \define@key{ADJBOX}{varwidth}{%
        \PackageError{adjustbox}{The 'varwidth' key requires the 'varwidth' package, which is not installed}{}%
    }
    \define@key{ADJBOX}{stack}{%
        \PackageError{adjustbox}{The 'stack' key requires the 'varwidth' package, which is not installed}{}%
    }
}%
\define@key{ADJBOX}{tabular}{%
    \@ifnextchar[{%
        \adjbox@tabular{tabular}%
    }{%
        \adjbox@tabular{tabular}{{#1}}\@nnil%
        \remove@to@nnil
    }#1\@nnil
}
\def\adjbox@tabular#1#2\@nnil{%
    \ifcollectboxenv
        \adjbox@innerenv{#1}{#2}\@nnil
    \else
        \def\adjbox@collectbox##1{\collectbox@tab{#1}{#2}{\adjbox@begininnercode}{##1}{\adjbox@endinnercode}}%
    \fi
    \chardef\adjbox@innerlevel\tw@
}
\define@key{ADJBOX}{tabular*}{%
    \adjbox@tabular{tabular*}#1\@nnil
}
\define@key{ADJBOX}{array}{%
    \@ifnextchar[{%
        \adjbox@array%
    }{%
        \adjbox@array{{#1}}\@nnil%
        \remove@to@nnil
    }#1\@nnil
}
\def\adjbox@array#1\@nnil{%
    \ifcollectboxenv
        \adjbox@innercode{\(\begin{array}#1}{\end{array}\)}%
    \else
        \def\adjbox@collectbox##1{\collectbox@tab{array}{#1}{\adjbox@begininnercode\(}{##1}{\)\adjbox@endinnercode}}%
    \fi
    \chardef\adjbox@innerlevel\tw@
}
\define@key{ADJBOX}{innerenv}{%
    \@ifnextchar\bgroup{%
        \adjbox@@innerenv
    }{%
        \adjbox@innerenv{#1}\@nnil%
        \remove@to@nnil
    }#1\@nnil
}
\adjbox@let@key{ADJBOX}{inner env}{innerenv}
\def\adjbox@innerenv#1#2\@nnil{%
    \adjbox@innercode
        {\begin{#1}#2}%
        {\end{#1}}%
}%
\def\adjbox@@innerenv#1{%
    \adjbox@@@innerenv{#1}{}%
}%
\def\adjbox@@@innerenv#1#2\@nnil{%
    \expandafter\adjbox@@@@innerenv\expandafter{\@gobble#2}{#1}%
}%
\def\adjbox@@@@innerenv#1#2{%
    \adjbox@innerenv{#2}{#1}\@nnil
}%
\define@key{ADJBOX}{innercode}{%
    \adjbox@innercode#1{}{}%
}%
\adjbox@let@key{ADJBOX}{inner code}{innercode}
\def\adjbox@innercode{%
    \ifcase\adjbox@innerlevel
    \relax% 0: first inner code
        \def\adjbox@collectbox##1{\collectbox@{\adjbox@begininnercode\adjustbox@ignorespaces}{##1}{\adjustbox@unskip\adjbox@endinnercode}}%
        \chardef\adjbox@innerlevel\@ne
        \expandafter\adjbox@@innercode
    \or% 1 append inner code, no inner env
        \expandafter\adjbox@@innercode
    \else% 2 inner tabular exists, create warning and ignore content.
        \PackageWarning{adjustbox}{Further inner code or environment ignored\MessageBreak after "tabular"-like key}%
        \expandafter\@gobbletwo
    \fi
}%
\long\def\adjbox@@innercode#1#2{%
    \@temptokena\expandafter{\adjbox@begininnercode#1}%
    \edef\adjbox@begininnercode{\the\@temptokena}%
    \@temptokena{#2}%
    \@temptokena\expandafter\expandafter\expandafter{\expandafter\the\expandafter\@temptokena\adjbox@endinnercode}%
    \edef\adjbox@endinnercode{\the\@temptokena}%
}
\define@key\adjbox@fam{label}{%
    \def\adjbox@label{\label{#1}}%
}
\let\adjbox@label\@empty
\chardef\adjbox@caption@pos=11
\define@key\adjbox@fam{captionabove}{%
    \chardef\adjbox@caption@pos=1
    \csname KV@\adjbox@fam @caption\endcsname{#1}%
}
\define@key\adjbox@fam{captionbelow}{%
    \chardef\adjbox@caption@pos=0
    \csname KV@\adjbox@fam @caption\endcsname{#1}%
}
\define@key\adjbox@fam{caption}{%
    \@ifnextchar{[}{%
        \adjbox@def@caption
    }{%
        \adjbox@def@@caption
    }#1\@nnil
}
\def\adjbox@def@@caption#1\@nnil{%
    \def\adjbox@caption{\caption{#1}}%
}
\def\adjbox@def@caption[#1]#2\@nnil{%
    \def\adjbox@caption{\caption[#1]{#2}}%
}
\let\adjbox@caption\@empty
\define@key\adjbox@fam{figure}[]{%
    \let\adjustbox@noindent\relax
    \ifx\@nnil#1\@nnil
        \adjbox@addfloat{figure}{\begin{figure}}{}{\end{figure}}%
    \else
        \adjbox@addfloat{figure}{\begin{figure}}{[{#1}]}{\end{figure}}%
    \fi
}
\define@key\adjbox@fam{float}{%
    \let\adjustbox@noindent\relax
    \@ifnextchar\bgroup{%
        \adjbox@float
    }{%
        \adjbox@float{#1}{}\@nnil
        \remove@to@nnil
    }#1\@nnil
}
\def\adjbox@float#1#2\@nnil{%
    \adjbox@addfloat{#1}{\begin{#1}}{#2}{\end{#1}}%
}
\define@key\adjbox@fam{nofloat}[figure]{%
    \adjbox@addfloat{#1}{\adjnofloat}{{#1}}{\endadjnofloat}%
}
\def\adjbox@caption@table@pos{1}
\def\adjbox@addfloat#1#2#3#4{%
    \Gin@esetsize
    \@tempswatrue
    \ifnum\adjbox@caption@pos>10
        \chardef\adjbox@caption@pos=0\csname adjbox@caption@#1@pos\endcsname\relax
    \fi
    \ifcase\adjbox@caption@pos
        \def\@tempa{\adjust@addcode{#2#3}}%
        \expandafter\expandafter\expandafter\@tempa
        \expandafter\expandafter\expandafter{\expandafter\adjbox@caption\adjbox@label#4}%
    \else
        \def\@tempa##1{\adjust@addcode{#2#3\adjbox@captionabove##1}}%
        \expandafter\expandafter\expandafter\@tempa
        \expandafter\expandafter\expandafter
        {\expandafter\adjbox@caption\adjbox@label}{#4}%
    \fi
}
\@ifpackageloaded{caption}{%
    \let\adjbox@captionabove\relax
}{%
    \def\adjbox@captionabove{%
        \begingroup
        \edef\@tempa{\endgroup
            \abovecaptionskip=\the\belowcaptionskip\relax
            \belowcaptionskip=\the\abovecaptionskip\relax
        }%
        \@tempa
    }%
    \AtBeginDocument{%
        \@ifpackageloaded{caption}{%
            \global\let\adjbox@captionabove\relax
        }{}%
    }%
}
\def\adjbox@nofloatenv{minipage}
\def\adjbox@nofloatcaptionsetup#1{%
    \@ifundefined{captionsetup}%
     {\def\@captype{#1}}%
     {\captionsetup{type={#1}}}%
\csname capstart\endcsname
}
\newenvironment{adjnofloat}[1]{%
    \par\noindent
    \minipage{\linewidth}%
    \adjbox@nofloatcaptionsetup{#1}%
}{%
    \endminipage\par
}
\define@key\adjbox@fam{phantom}[]{%
    \expandafter\ifx\csname #1phantom\endcsname\relax
        \adjust@addcode{\phantom}{}%
    \else
        \expandafter\adjust@addcode\expandafter{\csname #1phantom\endcsname}{}%
    \fi
}
\newcommand*\phantombox[3]{%
    \begingroup
    \adjsetlength\@tempdima{#1}%
    \adjsetlength\@tempdimb{#2}%
    \adjsetlength\@tempdimc{#3}%
    \setbox\collectedbox\hbox{}%
    \wd\collectedbox\@tempdima
    \ht\collectedbox\@tempdimb
    \dp\collectedbox\@tempdimc
    \leavevmode
    \box\collectedbox
    \endgroup
}
\define@key\adjbox@fam{gobble}[\@nil]{%
    \adjbox@novalue{#1}%
    \let\adjustbox@noindent\relax
    \adjbox@Gin@Add{\@Collectbox{}}%
}
\adjbox@let@key\adjbox@fam{discard}{gobble}%
\define@adjboxkey{content}{\@Collectbox{#1}}%
\define@adjboxkey{gstore}{\global\@collectboxto{#1}{\BOXCONTENT}}
\define@key\adjbox@fam{gstore*}{%
    \let\adjustbox@noindent\relax
    \adjbox@Gin@Add{\global\sbox{#1}}%
}
\define@key{adjbox}{gstore width}{%
    \adjbox@Gin@Add{\@Collectbox{\global#1=\width\BOXCONTENT}}%
}
\define@key{adjbox}{gstore depth}{%
    \adjbox@Gin@Add{\@Collectbox{\global#1=\depth\BOXCONTENT}}%
}
\define@key{adjbox}{gstore height}{%
    \adjbox@Gin@Add{\@Collectbox{\global#1=\height\BOXCONTENT}}%
}
\define@key{adjbox}{gstore totalheight}{%
    \adjbox@Gin@Add{\@Collectbox{\global#1=\totalheight\BOXCONTENT}}%
}
\define@key{adjbox}{gstore sizes}{%
    \adjbox@Gin@Add{\@Collectbox{\adjbox@gstore@sizes#1\relax\relax\relax\relax\@nnil\BOXCONTENT}}%
}
\def\adjbox@gstore@sizes#1#2#3#4#5\@nnil{%
    \ifx\relax#1\relax\else
        \global#1=\width
    \fi
    \ifx\relax#2\relax\else
        \global#2=\height
    \fi
    \ifx\relax#3\relax\else
        \global#3=\depth
    \fi
    \ifx\relax#4\relax\else
        \global#4=\totalheight
    \fi
}
%%\RequirePackage{storebox}
\newcommand\splitbox[2]{%
    \collectboxcheckenv{splitbox}%
    \@collectbox{\@splitbox{#1}{#2}}%
}
\define@adjboxkey{split}{\@Collectbox{\@splitbox#1}}
\def\@splitbox#1#2{%
    \ifstorebox
        \storebox\splittedbox{\BOXCONTENT}%
        \setbox\collectedbox\hbox{\usestorebox\splittedbox}%
    \fi
    \xdef\@tempa{#1}%
    \xdef\@tempb{#2}%
    \ifx\@tempa\Gin@exclamation
        \@tempdima\maxdimen
    \else
        \adjsetlength\@tempdima\@tempa
    \fi
    \ifx\@tempb\Gin@exclamation
        \Gin@nat@height\maxdimen
    \else
        \adjsetlength\Gin@nat@height\@tempb
    \fi
    \ifdim\@tempdima>\width
        \@tempdima\width
    \fi
    \ifdim\Gin@nat@height>\totalheight
        \Gin@nat@height\totalheight
    \fi
    \tc@llx\z@
    \tc@lly\totalheight
    \tc@urx\width
    \tc@ury\z@
    \advance\tc@lly-\Gin@nat@height
    \@@splitbox
}
\def\@@splitbox{%
    \advance\tc@urx-\@tempdima
    \@@@splitbox
    \ifdim\tc@urx>\z@
        \advance\tc@llx+\@tempdima
        \expandafter\@@splitbox
    \else
        \ifdim\tc@lly<\splitbox@epsilon
            \splitboxlastnewline
        \else
            \splitboxnewline
            \tc@llx\z@
            \tc@urx\width
            \advance\tc@lly-\Gin@nat@height
            \advance\tc@ury+\Gin@nat@height
            \expandafter\expandafter
            \expandafter\@@splitbox
        \fi
    \fi
}
\def\@@@splitbox{%
    \begingroup
    \setbox\collectedbox=\copy\collectedbox
    \@clipbox\collectedbox\tc@llx\tc@lly\tc@urx\tc@ury
    \splitboxcmd{\usebox\collectedbox}%
    \endgroup
}
\def\@@@splitbox{%
    \begingroup
    \setbox\collectedbox=\copy\collectedbox
    \@clipbox\collectedbox\tc@llx\tc@lly\tc@urx\tc@ury
    \splitboxcmd{\usebox\collectedbox}%
    \endgroup
}
\let\splitboxcmd\empty
\newcommand\splitboxnewline{\\}
\newcommand\splitboxlastnewline{\splitboxnewline}
\def\splitbox@epsilon{100sp}
\newcommand\pagebreakbox{%
    \par\noindent
    \collectboxcheckenv{pagebreakbox}%
    \@collectbox{\@pagebreakbox}%
}
\define@key\adjbox@fam{pagebreak}[]{%
    \adjbox@Gin@Add{\@Collectbox{\@pagebreakbox}}%
}
\def\@pagebreakbox{%
    \sbox\collectedbox{\raise\dp\collectedbox\hbox{\BOXCONTENT}}%
    \ifstorebox
        \storebox\splittedbox{\BOXCONTENT}%
        \setbox\collectedbox\hbox{\usestorebox\splittedbox}%
    \fi
    \adjsetlength\tc@lly
        {\totalheight-\pagegoal+\pagetotal+\pagebreakboxoffset}%
    \ifdim\tc@lly>\z@
        \begingroup
        \setbox\collectedbox=\copy\collectedbox
        \@clipbox\collectedbox\z@\tc@lly\z@\z@
        \BOXCONTENT
        \endgroup
        \par\noindent
        \adjsetlength\tc@ury{\totalheight-\tc@lly}%
        \ifdim\tc@lly>\textheight
            \loop
                \advance\tc@lly-\textheight
                \begingroup
                \setbox\collectedbox=\copy\collectedbox
                \@clipbox\collectedbox\z@\tc@lly\z@\tc@ury
                \BOXCONTENT
                \endgroup
                \advance\tc@ury\textheight
                \par\noindent
                \ifdim\tc@lly>\textheight
            \repeat
            \@clipbox\collectedbox\z@\z@\z@\tc@ury
            \BOXCONTENT
        \else
            \@clipbox\collectedbox\z@\z@\z@\tc@ury
            \par\noindent
            \BOXCONTENT
        \fi
    \else
        \BOXCONTENT%
    \fi
    \par
}
\newcommand*\pagebreakboxoffset{\ht\strutbox}
\endinput
%%
%% End of file `adjustbox.sty'.


==> trimclip.sty.txt <==
%% Copyright (C) 2011-2020 by Martin Scharrer <martin@scharrer-online.de>
%% ----------------------------------------------------------------------
%% This work may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.3
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%   http://www.latex-project.org/lppl.txt
%% and version 1.3 or later is part of all distributions of LaTeX
%% version 2005/12/01 or later.
%%
%% This work has the LPPL maintenance status `maintained'.
%%
%% The Current Maintainer of this work is Martin Scharrer.
%%
%% This work consists of the files trimclip.dtx, adjustbox.ins
%% and the derived files trimclip.sty,
%% tc-dvips.def, tc-pdftex.def, tc-luatex.def, tc-pgf.def and tc-xetex.def.
%% Further author information are located in the .def files.
%%
\ProvidesPackage{trimclip}[%
    2020/08/19
    v1.2
    Trim and clip general TeX material]
\def\tc@driver{tc-\Gin@driver}
\DeclareOption{pgf}{\def\tc@driver{tc-pgf.def}\AtEndOfPackage{\RequirePackage{pgf}}}
\DeclareOption{pdftex}{\def\tc@driver{tc-pdftex.def}\PassOptionsToPackage{pdftex}{graphicx}}
\DeclareOption{luatex}{\def\tc@driver{tc-luatex.def}\PassOptionsToPackage{luatex}{graphicx}}
\DeclareOption{xetex}{\def\tc@driver{tc-xetex.def}\PassOptionsToPackage{xetex}{graphicx}}
\DeclareOption{dvips}{\def\tc@driver{tc-dvips.def}\PassOptionsToPackage{dvips}{graphicx}}
\DeclareOption{dvipdfm}{\def\tc@driver{tc-xetex.def}\PassOptionsToPackage{xetex}{graphicx}}
\DeclareOption{dvipdf}{\def\tc@driver{tc-xetex.def}\PassOptionsToPackage{xetex}{graphicx}}
\DeclareOption*{%
    \@ifpackageloaded{graphics}{%
        \edef\tc@driver{tc-\CurrentOption.def}%
        \begingroup
        \edef\@tempa{\CurrentOption.def}%
        \ifx\@tempa\Gin@driver\else
            \let\on@line\@gobble
            \PackageWarning{trimclip}{%
                A different clipping driver was requested than the\MessageBreak
                one used for 'graphics/x'! This is not recommended\MessageBreak
                and can lead to defect output files.%
            }%
        \fi
        \endgroup
    }{%
        \def\tc@driver{tc-\Gin@driver}%
        \PassOptionsToPackage\CurrentOption{graphicx}%
    }%
}
\ProcessOptions*\relax
\RequirePackage{graphicx}[1999/02/16]
\RequirePackage{collectbox}[2011/08/22]
\RequirePackage{adjcalc}
\def\tc@readvalues#1{%
    \tc@@readvalues#1 {} {} {} \\%
}
\def\tc@@readvalues#1 #2 #3 #4 #5\\{%
  \adjsetlengthdefault\tc@llx{#1}%
  \ifx\@nnil#2\@nnil
    \tc@lly\tc@llx
    \tc@urx\tc@llx
    \tc@ury\tc@llx
  \else
    \adjsetlengthdefault\tc@lly{#2}%
    \ifx\@nnil#3\@nnil
      \tc@urx\tc@llx
      \tc@ury\tc@lly
    \else
      \adjsetlengthdefault\tc@urx{#3}%
      \adjsetlengthdefault\tc@ury{#4}%
    \fi
  \fi
}%
\newdimen\tc@llx
\newdimen\tc@lly
\newdimen\tc@urx
\newdimen\tc@ury
\newcommand\trimbox{%
    \collectboxcheckenv{trimbox}%
    \@ifstar
        \trimbox@s
        \trimbox@
}
\def\trimbox@#1{%
    \collectbox{\@trimclip\@trimbox{#1}}%
}
\def\trimbox@s#1{%
    \collectbox{\@trimclip\@viewportbox{#1}}%
}
\expandafter\newcommand\expandafter*\csname trimbox*\endcsname{%
    \@collectboxisenv{trimbox*}%
    \trimbox@s
}
\newcommand\clipbox{%
    \collectboxcheckenv{clipbox}%
    \@ifstar
        \clipbox@s
        \clipbox@
}
\def\clipbox@#1{%
    \collectbox{\@trimclip\@clipbox{#1}}%
}
\def\clipbox@s#1{%
    \collectbox{\@trimclip\@clipvpbox{#1}}%
}
\expandafter\newcommand\expandafter*\csname clipbox*\endcsname{%
    \@collectboxisenv{clipbox*}%
    \clipbox@s
}
\newcommand\marginbox{%
    \collectboxcheckenv{marginbox}%
    \@ifstar
        \marginbox@s
        \marginbox@
}
\def\marginbox@#1{%
    \@collectbox{\@trimclip\@marginbox{#1}}%
}
\def\marginbox@s#1{%
    \@collectbox{\@trimclip\@marginraisebox{#1}}%
}
\expandafter\newcommand\expandafter*\csname marginbox*\endcsname{%
    \@collectboxisenv{marginbox*}%
    \marginbox@s
}
\def\@trimclip#1#2{%
    \tc@readvalues{#2}%
    #1%
        \collectedbox
        \tc@llx
        \tc@lly
        \tc@urx
        \tc@ury
    \usebox\collectedbox
}
\def\tc@correctbaseline#1{%
    \ifdim\dp#1<\z@
        \raise\dp#1%
    \else
    \ifdim\ht#1<\z@
        \lower\ht#1%
    \fi\fi
    \box#1%
}%
\def\tc@correctdims#1{%
    \ifdim\dp#1<\z@ \dp#1=\z@ \fi
    \ifdim\wd#1<\z@ \wd#1=\z@ \fi
    \ifdim\ht#1<\z@ \ht#1=\z@ \fi
}
\def\@trimbox#1#2#3#4#5{%
    \setbox#1=\hbox{%
        %
        \tc@llx=#2\relax
        \tc@lly=#3\relax
        \advance\tc@lly-\dp#1%
        \tc@urx=#4\relax
        \advance\tc@urx-\wd#1%
        \tc@ury=#5\relax
        \advance\tc@ury-\ht#1%
        %
        % Set dimensions now.
        % This allows that the arguments can refer
        % to the original dimensions without issues.
        \hskip-\tc@llx
        \dp#1-\tc@lly
        \wd#1-\tc@urx
        \ht#1-\tc@ury
        %
        \tc@correctbaseline{#1}%
    }%
    \tc@correctdims{#1}%
}
\def\@marginbox#1#2#3#4#5{%
    \setbox#1=\hbox{%
        %
        \tc@llx=#2\relax
        \tc@lly=#3\relax
        \advance\tc@lly\dp#1%
        \tc@urx=#4\relax
        \advance\tc@urx\wd#1%
        \tc@ury=#5\relax
        \advance\tc@ury\ht#1%
        %
        % Set dimensions now.
        % This allows that the arguments can refer
        % to the original dimensions without issues.
        \hskip\tc@llx
        \dp#1\tc@lly
        \wd#1\tc@urx
        \ht#1\tc@ury
        %
        \box#1%
    }%
    \tc@correctdims{#1}%
}
\def\@marginraisebox#1#2#3#4#5{%
    \setbox#1=\hbox{%
        %
        \tc@llx=#2\relax
        \tc@lly=#3\relax
        \tc@urx=#4\relax
        \advance\tc@urx\wd#1%
        \tc@ury=#5\relax
        \advance\tc@ury\ht#1%
        %
        % Set dimensions now.
        % This allows that the arguments can refer
        % to the original dimensions without issues.
        \hskip\tc@llx
        \wd#1\tc@urx
        \ht#1\tc@ury
        % Copy original tty values (ury is taken as temp dimension)
        \tc@ury=\tc@lly
        \advance\tc@lly\dp#1%
        \dp#1\tc@lly
        % Raise bu original tty value (now in ury)
        \raise\tc@ury\box#1%
    }%
    \tc@correctdims{#1}%
}
\def\@viewportbox#1#2#3#4#5{%
    \setbox#1=\hbox{%
        %
        % Assign values
        \tc@llx=#2\relax
        \tc@lly=#3\relax
        \tc@urx=#4\relax
        \tc@ury=#5\relax
        %
        % Set dimensions now.
        % This allows that the arguments can refer
        % to the original dimensions without issues.
        \hskip-\tc@llx
        \dp#1-\tc@lly
        \wd#1\tc@urx
        \ht#1\tc@ury
        %
        \tc@correctbaseline{#1}%
    }%
    \tc@correctdims{#1}%
}
\def\@clipbox#1#2#3#4#5{%
    \@trimbox{#1}{#2}{#3}{#4}{#5}%
    \@cliptoboxdim{#1}%
}
\def\@clipvpbox#1#2#3#4#5{%
    \@viewportbox{#1}{#2}{#3}{#4}{#5}%
    \@cliptoboxdim{#1}%
}
\def\tc@bezfacn{0.44771525}%
\InputIfFileExists{\tc@driver}{%
    {\let\on@line\@gobble
    \PackageInfo{trimclip}{Using driver '\tc@driver'.}}%
}{%
    \input{tc-pgf.def}%
    {\let\on@line\@gobble
    \PackageInfo{trimclip}{No clipping driver '\tc@driver' available.\MessageBreak Using fall-back PGF driver.}}%
}
\endinput
%%
%% End of file `trimclip.sty'.

